Transformer-based Multi-Modal Learning for Multi Label Remote Sensing Image Classification

In this paper, we introduce a novel Synchronized Class Token Fusion (SCT Fusion) architecture in the framework of multi-modal multi-label classification (MLC) of remote sensing (RS) images. The proposed architecture leverages modality-specific attention-based transformer encoders to process varying input modalities, while exchanging information across modalities by synchronizing the special class tokens after each transformer encoder block. The synchronization involves fusing the class tokens with a trainable fusion transformation, resulting in a synchronized class token that contains information from all modalities. As the fusion transformation is trainable, it allows to reach an accurate representation of the shared features among different modalities. Experimental results show the effectiveness of the proposed architecture over single-modality architectures and an early fusion multi-modal architecture when evaluated on a multi-modal MLC dataset. The code of the proposed architecture is publicly available at https://git.tu-berlin.de/rsim/sct-fusion.

==> graph.tikz <==
\begin{tikzpicture}[gnuplot]
%% generated with GNUPLOT 5.4p6 (Lua 5.2; terminal rev. Jun 2020, script rev. 115)
%% Di 30 Mai 2023 14:58:56 CEST
\path (0.000,0.000) rectangle (8.000,5.000);
\gpcolor{color=gp lt color border}
\gpsetlinetype{gp lt border}
\gpsetdashtype{gp dt solid}
\gpsetlinewidth{1.00}
\draw[gp path] (1.504,1.726)--(1.684,1.726);
\draw[gp path] (7.447,1.726)--(7.267,1.726);
\node[gp node right] at (1.320,1.726) {$0.82$};
\draw[gp path] (1.504,3.209)--(1.684,3.209);
\draw[gp path] (7.447,3.209)--(7.267,3.209);
\node[gp node right] at (1.320,3.209) {$0.83$};
\draw[gp path] (1.504,4.691)--(1.684,4.691);
\draw[gp path] (7.447,4.691)--(7.267,4.691);
\node[gp node right] at (1.320,4.691) {$0.84$};
\draw[gp path] (2.685,0.985)--(2.685,1.165);
\draw[gp path] (2.685,4.691)--(2.685,4.511);
\node[gp node center] at (2.685,0.677) {64};
\draw[gp path] (4.476,0.985)--(4.476,1.165);
\draw[gp path] (4.476,4.691)--(4.476,4.511);
\node[gp node center] at (4.476,0.677) {128};
\draw[gp path] (6.266,0.985)--(6.266,1.165);
\draw[gp path] (6.266,4.691)--(6.266,4.511);
\node[gp node center] at (6.266,0.677) {256};
\draw[gp path] (1.504,4.691)--(1.504,0.985)--(7.447,0.985)--(7.447,4.691)--cycle;
\node[gp node center,rotate=-270] at (0.292,2.838) {AP (macro)};
\node[gp node center] at (4.475,0.215) {Size of Embedding Dimension $d_e$};
\gpcolor{rgb color={0.686,0.776,0.996}}
\gpsetpointsize{4.64}
\gp3point{gp mark 7}{}{(2.685,1.453)}
\gpsetpointsize{16.85}
\gp3point{gp mark 7}{}{(4.476,3.357)}
\gpsetpointsize{64.00}
\gp3point{gp mark 7}{}{(6.266,3.840)}
\gpcolor{color=gp lt color border}
\node[gp node center] at (2.685,1.75) {1\,M};
\node[gp node center] at (4.476,2.9) {4\,M};
\node[gp node center] at (6.266,2.8) {15\,M};
\draw[gp path] (1.504,4.691)--(1.504,0.985)--(7.447,0.985)--(7.447,4.691)--cycle;
%% coordinates of the plot area
\gpdefrectangularnode{gp plot 1}{\pgfpoint{1.504cm}{0.985cm}}{\pgfpoint{7.447cm}{4.691cm}}
\end{tikzpicture}
%% gnuplot variables

